Rank Pooling for Action Recognition

We propose a function-based temporal pooling method that captures the latent structure of the video sequence data - e.g. how frame-level features evolve over time in a video. We show how the parameters of a function that has been fit to the video data can serve as a robust new video representation. As a specific example, we learn a pooling function via ranking machines. By learning to rank the frame-level features of a video in chronological order, we obtain a new representation that captures the video-wide temporal dynamics of a video, suitable for action recognition. Other than ranking functions, we explore different parametric models that could also explain the temporal changes in videos. The proposed functional pooling methods, and rank pooling in particular, is easy to interpret and implement, fast to compute and effective in recognizing a wide variety of actions. We evaluate our method on various benchmarks for generic action, fine-grained action and gesture recognition. Results show that rank pooling brings an absolute improvement of 7-10 average pooling baseline. At the same time, rank pooling is compatible with and complementary to several appearance and local motion based methods and features, such as improved trajectories and deep learning features.

==> doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20151112162301+01'00'
InfoBegin
InfoKey: CreationDate
InfoValue: D:20151112162301+01'00'
InfoBegin
InfoKey: Author
InfoValue: Efstratios Gavves
InfoBegin
InfoKey: Title
InfoValue: PowerPoint Presentation
InfoBegin
InfoKey: Creator
InfoValue: Microsoft&#174; PowerPoint&#174; 2013
InfoBegin
InfoKey: Producer
InfoValue: Microsoft&#174; PowerPoint&#174; 2013
PdfID0: d78949a58d0ca34085cbbc4c81af793e
PdfID1: d78949a58d0ca34085cbbc4c81af793e
NumberOfPages: 2
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 960 540
PageMediaDimensions: 960 540
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 960 540
PageMediaDimensions: 960 540

